The Galactic-Centre Arms inferred from ACES (ALMA CMZ Exploration Survey)

Analyzing longitude-velocity diagrams (LVDs) in the CS(J=2-1) and H13CN(J=1-0) molecular lines from the internal release data of the ALMA Central-Molecular-Zone Exploration Survey (ACES) and in the 13CO (J=1-0) line from the Nobeyama Galactic-Centre (GC) survey, we identify six GC Arms as prominent straight LV ridges. In addition to the currently known Arms I to IV, we identify a new inner arm, Arm V, and further highlight the circum-nuclear disc (CND) as Arm VI. Integrated intensity maps of the Arms on the sky suggest that most of the Arms compose ring-like structures inclined from the Galactic plane. We determine the radii (curvatures) of the Arms using the velocity-gradient ($dv/dl$) method, assuming that the arms are rotating on circular orbits at a constant velocity of $\sim 150$ km/s. We show that Arms I and II compose the main ring structure of the CMZ with radii $\sim 100$--120 pc; Arm III is a dense arm 42 pc from the GC; Arm IV is a clear and narrow arm 20 pc from the GC; and Arm V is a faint, long arm of 8.2 pc radius. We show that the circum-nuclear disc (CND) composes the sixth arm, Arm VI, of radius $\sim 2.3$ pc associated with bifurcated spiral fins. We also discuss the association of the 20- and 50-km/s clouds with these Arms. The radii of the arms fall on an empirical relation $R\sim 630 (2/5)^N$ for $N=1$ (Arm I) to 6 (VI), suggesting either discrete rings or a logarithmic spiral with pitch angle $\sim 22^\circ$. The vertical full extent of the arm increases with radius and is represented by $z\sim 0.7 (R/1 {\rm pc})^{0.7}$ pc. The tilt angle of the arms from the Galactic plane, or the warping, increases rapidly toward the GC.

==> archive/refcom-R3.txt <==

Comments to the Author
I appreciate the authors' revisions, but still I find that a few key issues I raised in my previous reports have not been fully addressed.   I outline them below.

1. Location of 50kmC (Section 5.3.2)


I am not fully convinced by certain arguments in Section 5.3.2 of the revised manuscript:

"(b) The LV ridge of the cloud is located exactly on the extension of Arm V. The arm has been identified independently of 50kmC by tracing the long LV ridge in the 13CO (J = 1 − 0) and CS (J = 2−1) lines (Figure 5)."
I agree with the authors that 50kmC can be placed on the extension of Arm V in Figure 5.  However, a similar argument could be made for Arm III, too. In Figure 3, 50kmC also appears on the extension of Arm III, as already written in my previous reports.  The LVD in Figure 3 is at b = -0.075°, which is closer to the center of 50kmC than the LVD in Figure 5 (b = -0.046°).  This suggests that Figure 3 could represent 50kmC's structure better than Figure 5.

"(c) The velocity gradient of 50kmC is the same as that of Arm V but much larger than that of Arm III, indicating a different kinematics (Figure 15)."
Contrary to the authors’ argument, the velocity gradient of 50kmC in the b-averaged diagram (top panel) appears shallower than that of Arm V when measured over the full extent of the cloud (-0.06° < l < 0°).     In addition, I find that 50kmC’s velocity gradient is even shallower than that of 20kmC.  Therefore, Figure 15 may not provide strong support for the Arm V interpretation of 50kmC.

The data and analysis presented in this paper suggest that the measured velocity gradient of 50kmC depends on the choice of analysis method and the latitude at which the LVD is made.  As I have noted in previous reports, this likely reflects the highly complex velocity structure of 50kmC, whose intrinsic velocity extent is comparable to the velocity difference due to rotation. Given this uncertainty in the velocity gradient, neither the Arm V nor the Arm III interpretation can be definitively ruled out.  
I recommend that the authors revise their discussion to acknowledge that the Arm III interpretation remains a viable alternative. This could include presenting LVDs at different latitudes and comparing them using a statistically robust method.

That said, I emphasize that the Arm V interpretation remains an important and compelling hypothesis regarding the molecular gas dynamics in the innermost CMZ, and it is certainly worth publishing. While the suggested revision may soften the conclusion slightly, I believe it would strengthen the paper by providing a more comprehensive analysis of the available data.


2. Analysis of Arm VII (Section 5.6)

I find that the revised Subsection 5.6 remains somewhat unclear. To improve clarity, I suggest that the authors address the following two points:

(1) How was the radius of Arm VII derived?

I had understood (or possibly misunderstood) that the radius of Arm VII listed in Table 1 was derived from the LVD analysis, as was the case for the other arms. Indeed, Section 5.5 states:
"Our result for arm radius R using equation 3 (Table 1) is based on measurements of the velocity gradient dv/dl over the LV ridge." (p.16, line 749)
However, in the revised manuscript, the footnotes in Table 1 and Subsection 5.6 suggest that this radius is instead taken from Zhao et al. (2009). Could the authors clarify which is correct?


(2) What do the radius and velocity gradient of Arm VII represent?

Since the mini-spiral consists of multiple non-circular orbits, defining a single radius and velocity gradient for the entire structure is not straightforward. The values in Table 1 are consistent with those of the Southern Arc (SA) of the mini-spiral, so my understanding is that the authors are referring specifically to the SA rather than to the entire mini-spiral, as I already wrote in the previous report.   If this is the case, I suggest explicitly stating this in the text. Alternatively, if the authors are referring to the entire mini-spiral, it would be helpful to clarify how a unique velocity gradient and radius are defined and calculated for the whole structure.


Editor's Comments to Author:
   
=== E N D ===


==> archive/reply-R2.txt <==
Publications of the Astronomical Society of Japan 
08-Jan-2025 

=== BEGIN ===
Referee's Comments to Author:
Referee: 1

===============================
Dear Referee:

We have revised the paper taking account of your comments. Revised parts are typed in red color. Please find below our repsponces to the individual comments.

Best regards
Authors
==============================
>Comments to the Author
>General Comment:

>The revised manuscript addresses most of the previous review comments effectively, but I believe a few issues still require further revision.
Most importantly, I do not believe the authors have provided sufficient analysis to resolve the ambiguity regarding the 3D position of the 50kmC. While placing the 50kmC in Arm V is one possible interpretation of the presented data, I do not find the newly added figures fully convincing as evidence to exclude the alternative interpretation of placing the 50kmC in Arm III, particularly given the apparent clear connection between the 50kmC and the 20kmC.

>As I stated in my previous report, the Arm V interpretation relies heavily on the LVD in a rather limited galactic latitude range, which may not fully represent the 50kmC. While the LVD at b=-0.056 deg. does locally exhibit a steeper velocity gradient than Arm III, the LVD at b=-0.070 deg. is less clear. LVDs at other latitudes (e.g., panels 91?97 of Figure 20) remain consistent with Arm III. This ambiguity seems rooted in the lack of sufficient spatial dynamic range to measure the velocity gradient in the 50kmC's complex velocity structure accurately. Therefore, it appears challenging to determine the 3D position of the 50kmC based solely on the LVD analysis.
>Additionally, the absence of emission linking the 50kmC to other parts of Arm V remains a strong argument against the Arm V interpretation, while the absorption belt connecting the 50kmC and 20kmC supports the Arm III interpretation. These issues do not appear to have been sufficiently addressed in the revised manuscript.
>I do not suggest rejecting the Arm V interpretation, as it introduces a novel and significant perspective on molecular gas dynamics in the Galactic central region, which will interest many readers. However, given the limitations in the presented data and discussion, I believe the ambiguity regarding the 3D position of the 50kmC remains unresolved. I recommend discussing both the Arm V and Arm III interpretations and leaving the ambiguity open for readers to assess.

[Authors] We revised section 5.3, and added further discussion on 50kmC based on LVD averaged over a wider latitude range. We believe that the ALMA maps used in this paper (b = 0 to -6') cover almost the entire 50kmC. Following the reviewer's comments, we mentioned the possibility of linking the clouds to Arm III. We also mentioned models in the literature that link the clouds to the innermost structure (Sgr A East) as opposed to connecting to Arm III. The LVDs in Figure 20, as pointed out by the reviewer, are not suitable for discussing the detailed kinematics of 50kmC due to the low angular resolution of the 10m single-dish observations. Instead, Figure 5 (second panel: LVD averaged over 50kmC) is useful for investigating the kinematic properties of 50kmC that are different from Arm III and 20kmC, such as the large velocity width and gradient. In the meantime, after more careful consideration of the near/far-distance issue of 50kmC, we found negative-intensity absorption of the H13CN line against Sgr A East, so the position of 50kmC was revised to the near side.

>Minor Comments:
>1. Definition of z:
 
>"We changed the term 'thickness' to 'extent.' The zz-extent here is the upper limit of thickness. The point is that the zz-extent (> thickness) decreases towards the nucleus."

>If the "vertical extent" does not necessarily represent the true thickness of the arms, the description from line 516 --- "If the arm s vertical extent represents that of the disc, this plot indicates that the thickness of the CMZ disc increases with radius RR. It means that the disc inside Arms I and II becomes thinner from a few pc to ? 1 pc near Sgr A." --- could be somewhat misleading.  A minor clarification would help eliminate potential confusion.

[Authors] We have revised the paragraph as: "Since the measured vertical extents of the arms may be regarded to represent upper limits to the thickness of the disc, this plot indicates that the thickness of the CMZ disc decreases toward the nucleus."

>2. Arm VII:
 
>"The subsection on Arm VII has been moved to the discussion section, since minispirals have not been observed in the molecular lines here. The relationship between Arms I?VI and the minispirals (VII) is suggested from the common nature of Galactic 'arms' orbiting the same nucleus. Interestingly, the orbital velocity of the minispirals, 100?150 km/s, is close to the rotational velocity we assume. Note that ?300 km/s is observed only within 0.1 pc near Sgr A."

>It appears the authors are referring specifically to the "southern arc" portion of the mini-spiral, rather than the entire mini-spiral including the northern and eastern arms. If this is the case, it should be explicitly stated when defining the mini-spiral as Arm VII.

[Authors] We have rewritten subsection 5.6 about the minispirals.  

>3. Figure 13C:
 
>The revised figure and caption provide a clear explanation of how the arm shapes are inferred. This explanation is sufficiently important to be included in the main text and not confined solely to the figure caption.

[Authors] Thank you for this comment. We have included the explanation in the main text.

[Authors] Finally, we would like to thank you again for your valuable comment. We have also included this in the acknowledgements.

===============================

==> archive/reply-R3.txt <==
Dear Editor

We have revised the manuscript according to your request. Correction is highlighted by red color.

Best regards
Authors
----------------
Reply to the referee

We have revised the manuscript according to the comments. We would appreciate quick response.
 
Authors
--------------------------- 

>1. Location of 50kmC (Section 5.3.2) 

[A] We stated that the other possibilities are not ruled out. Please refer to the text for detailed answer to your request.

>2. Analysis of Arm VII (Section 5.6)  

[A] We have revised the subsection according to the comment. Please see the text for detail. 
 
